Learning to Reconstruct 3D Manhattan Wireframes from a Single Image

In this paper, we propose a method to obtain a compact and accurate 3D wireframe representation from a single image by effectively exploiting global structural regularities. Our method trains a convolutional neural network to simultaneously detect salient junctions and straight lines, as well as predict their 3D depth and vanishing points. Compared with the state-of-the-art learning-based wireframe detection methods, our network is simpler and more unified, leading to better 2D wireframe detection. With global structural priors from parallelism, our method further reconstructs a full 3D wireframe model, a compact vector representation suitable for a variety of high-level vision tasks such as AR and CAD. We conduct extensive evaluations on a large synthetic dataset of urban scenes as well as real images. Our code and datasets have been made public at https://github.com/zhou13/shapeunity.

==> iccv_present.txt <==
Dear presenters and authors:

Congratulations on your papers being accepted to ICCV 2019! 

This long email contains instructions for ICCV 2019 main conference paper presentation (for both orals and posters).   Please read it carefully and follow the instructions when preparing your presentation.


*** Instructions for oral presentations ***

In ICCV 2019, all oral papers will be presented using pre-recorded (audio-free) video clips.  At the conference, the presenter will deliver an oral talk that corresponds to this video clip precisely.  Each talk is allocated 5 minutes’ time.  Talks are grouped based on their subjects so that papers with similar subjects will be grouped together.  Every 3 oral presentations will be arranged in one mini-session, with 5 seconds transition between videos to allow speaker exchange (the next speaker's video starting automatically at the 5-minute mark). At the end of each mini-session, all three presenters will participate in a 3-minutes Q&A session (to enable questions that cover more than 1 paper).

We are preparing the video upload link at the following URL:  https://dashboard.videoken.com/iccv-video-upload/.   This link will be live from 9th of September 2019, 11:59PM, PT (Pacific time).  

The deadline for video upload is 30th September, 11:59 p.m. PT. This is a firm deadline due to many logistics constraints. No extension will be given. Failing to meet this deadline will result in a blank video for your talk.

Please ensure your video follows the following format:
For all oral video presentations this year, there is only one acceptable format, i.e., an MP4 video of the slides, recorded at a recommended image resolution of 1920x1080p. This will enable us to load all talks onto the same laptop without any configuration/format issues while allowing presenters to use whatever graphics/video tools they choose to generate the presentation. You may record your video at a different resolution, however, the projector’s native resolution is 1920x1080p, at 16:9 format, and with H.264 encoding. (H.264 is the default codec for almost all MP4 encoders). It should NOT be an AVI file or a MOV but proper MP4 — and you cannot just rename it to convert it). You should not record any audio to the file. Videos that do not fit this resolution may result in reduced quality for the presentation. 

You will talk during the video just as you would with the slides. The difference is that the timing will be automatic and consistent. This should be used as a visual aid to your live presentation, i.e., you will be talking in front of this video as it plays projected on the main screen. There will be a speaker’s monitor on the stage, so you can see what is being projected without turning to look at the screen. You will be allowed to bring up notes for the talk, e.g., a tablet/laptop with your presentation notes for local viewing.

Presentations should be limited to 4:58 minutes, with the next speaker’s video starting automatically at the 5:00 minute mark. The videos will be automatically played in order; there will be no presenter control and the next presentation will just start. If your video is longer than 5 minutes it will be truncated.   You might use Youtube or FFMPEG to convert formats. Alternatively, there are many free screen capture programs that directly produce proper MP4. For your reference, this pre-recorded video will be similar in format to that used in WACV 2019 and CVPR 2019, and you can find examples on Youtube (e.g., https://www.youtube.com/watch?v=3NU-r_qhHP0).  

Note: each oral paper will also be allocated a poster space, for which the instruction is given below.

*** Instructions  for poster presentations ***

Please note that each poster will be assigned a poster ID, corresponding to a specific poster location in the exhibition hall; please only use the poster board corresponding to the poster ID for your paper. Poster locations will be specified in the conference pocket guide next to the paper's title. Check with the volunteers or the registration desk if you cannot find your poster booth. (Note: each oral paper will also be allocated a poster space.)  

The physical dimensions of the poster stands that will be available this year are 1950mm (width) x 950mm (height). Please prepare your posters accordingly. Poster printing service will be provided by the conference organizer; details will be posted on the ICCV 2019 website.

If you have any presentation-related questions,  please do not hesitate to contact us at our e-mail addresses:  Hongdong.Li@anu.edu.au and sclee@kookmin.ac.kr.

Regards, 

Hongdong Li and Soochahn Lee
ICCV 2019 Presentation Chairs

